Evaluating Asymmetric Multicore Systems-on-Chip using Iso-Metrics

The end of Dennard scaling has pushed power consumption into a first order concern for current systems, on par with performance. As a result, near-threshold voltage computing (NTVC) has been proposed as a potential means to tackle the limited cooling capacity of CMOS technology. Hardware operating in NTV consumes significantly less power, at the cost of lower frequency, and thus reduced performance, as well as increased error rates. In this paper, we investigate if a low-power systems-on-chip, consisting of ARM's asymmetric big.LITTLE technology, can be an alternative to conventional high performance multicore processors in terms of power/energy in an unreliable scenario. For our study, we use the Conjugate Gradient solver, an algorithm representative of the computations performed by a large range of scientific and engineering codes.

==> openmp_icc_blas.csv <==
size: 1024 range: 100
threads;time;ptime;iterations;error;time_blas;L3 misses;L2 misses;instructions;bandwidth;l3 bandwidth;ener0;ener1;
1;1.101;1.088;2085.0;9.8194471694e-09;1.07323;25034.0;132479030.0;3790838320.0;1.423697;7534.153797;26.308853;0.0;
4;0.349;0.331;2085.0;9.8194471694e-09;0.30534;1167554.0;135645036.0;3797120379.0;233.385355;27114.433192;8.848343;8.819595;
8;0.226;0.207;2085.0;9.8194471694e-09;0.175749;1062213.0;142443878.0;3805074390.0;368.892005;49468.804966;6.647659;6.061493;
12;0.205;0.186;2085.0;9.8194471694e-09;0.147878;2291726.0;149811080.0;3828156908.0;945.88423;61832.844786;6.792099;6.353333;
16;0.193;0.173;2085.0;9.8194471694e-09;0.130966;2019822.0;148325437.0;3820883340.0;941.312828;69125.218222;7.465073;6.561249;
size: 2048 range: 100
threads;time;ptime;iterations;error;time_blas;L3 misses;L2 misses;instructions;bandwidth;l3 bandwidth;ener0;ener1;
1;24.353;24.216;7319.0;9.6828071591e-09;24.078512;564656970.0;2908651472.0;52959103181.0;1431.3146;7372.963657;614.636154;0.0;
4;4.136;4.008;7319.0;9.6828071591e-09;3.892045;8994608.0;1869146150.0;52980457193.0;141.053688;29312.000941;113.548843;113.050491;
8;2.345;2.216;7319.0;9.6828071591e-09;2.092936;10858214.0;1911509381.0;53008236230.0;316.652158;55744.302874;79.959106;77.004395;
12;1.766;1.628;7319.0;9.6828071591e-09;1.508685;19160545.0;1939318340.0;53194544604.0;775.156481;78456.806967;70.737335;66.869064;
16;1.457;1.32;7319.0;9.6828071591e-09;1.17574;10360517.0;1931599921.0;53063753452.0;537.836621;100273.487714;65.193695;62.359436;
size: 4096 range: 100
threads;time;ptime;iterations;error;time_blas;L3 misses;L2 misses;instructions;bandwidth;l3 bandwidth;ener0;ener1;
1;181.771;181.288;13438.0;9.401040833e-09;181.025458;4615068437.0;21747214466.0;3.88202504101e+11;1556.032097;7332.364447;4636.490005;0.0;
4;57.854;57.269;13438.0;9.401040833e-09;56.944304;4334852911.0;21190680701.0;3.88241502581e+11;4646.266704;22713.009232;1808.863922;1773.852173;
8;49.129;48.522;13438.0;9.401040833e-09;48.095135;5462360353.0;19077991866.0;3.88292636121e+11;6932.011304;24210.935698;1795.515839;1866.305939;
12;32.964;32.355;13438.0;9.401040833e-09;31.972071;5433080329.0;18928297637.0;3.88730308447e+11;10371.830544;36134.399584;1537.560226;1492.459;
16;48.05;47.432;13438.0;9.401040833e-09;47.046013;5310438271.0;16109142980.0;3.88394900756e+11;6889.498348;20899.200457;2225.303864;2389.46048;

